Adapting the MVVM pattern to C++ frontends and Agda-based backends

Using agda2hs and ad-hoc Haskell FFI bindings, writing Qt applications in C++ with Agda- or Haskell-based backends (possibly including correctness proofs) is already possible. However, there was no repeatable methodology to do so, nor to use arbitrary Haskell built-in libraries in Agda code. We present a well-documented, general methodology to address this, applying the ideas of the Model-View-ViewModel architecture to models implemented in functional languages. This is augmented by a software development kit providing easy installation and automated compilation. For obstacles arising, we provide solutions and ideas that are novel contributions by themselves. We describe and compare solutions for using arbitrary Haskell built-ins in Agda code, highlighting their advantages and disadvantages. Also, for user interruption, we present a new Haskell future design that, to the best of our knowledge, is the first to provide for arbitrary interruption and the first to provide for interruption via direct FFI calls from C and C++. Finally, we prove with benchmarks that the agda2hs compiler at the base of our methodology is viable when compared to other solutions, specifically to the OCaml extraction feature of Rocq and the default MAlonzo backend of Agda.

==> svg-inkscape/compilation_n_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'compilation_n_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{453.51496053bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56247265)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{compilation_n_svg-tex.pdf}}%
    \put(0.0624414,0.09088068){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}}%
    \put(0.13582099,0.08275517){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10\end{tabular}}}}}%
    \put(0.20920058,0.07450466){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}}%
    \put(0.28258016,0.06637915){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1000\end{tabular}}}}}%
    \put(0.35477217,0.05700356){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10000\end{tabular}}}}}%
    \put(0.42821426,0.04881555){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100000\end{tabular}}}}}%
    \put(0.50146884,0.04062754){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1000000\end{tabular}}}}}%
    \put(0.57491093,0.03250203){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10000000\end{tabular}}}}}%
    \put(0.64710294,0.02312645){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100000000\end{tabular}}}}}%
    \put(0.72054503,0.01487593){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1000000000\end{tabular}}}}}%
    \put(0.03825239,0.12125758){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.02006375,0.17988624){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0,5\end{tabular}}}}%
    \put(0.03825239,0.2384524){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.02006375,0.29701856){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1,5\end{tabular}}}}%
    \put(0.03825239,0.35558472){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.02006375,0.41421339){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2,5\end{tabular}}}}%
    \put(0.03825239,0.47277955){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.02006375,0.53134571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3,5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{compilation_n_svg-tex.pdf}}%
    \put(0.89186824,0.36714795){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MA -O0\end{tabular}}}}%
    \put(0.89186824,0.336021){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MA -O1\end{tabular}}}}%
    \put(0.89186824,0.30489406){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MA -O2\end{tabular}}}}%
    \put(0.89186824,0.27382961){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a2hs -O0\end{tabular}}}}%
    \put(0.89186824,0.24270267){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a2hs -O1\end{tabular}}}}%
    \put(0.89186824,0.21157572){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a2hs -O2\end{tabular}}}}%
    \put(0.89186824,0.18044878){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Rocq\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/compilation_t_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'compilation_t_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{453.51496053bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56247265)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{compilation_t_svg-tex.pdf}}%
    \put(0.05387837,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}14\end{tabular}}}}%
    \put(0.12700794,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}15\end{tabular}}}}%
    \put(0.20013751,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}16\end{tabular}}}}%
    \put(0.27326708,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}17\end{tabular}}}}%
    \put(0.34639665,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}18\end{tabular}}}}%
    \put(0.41952622,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}19\end{tabular}}}}%
    \put(0.49265579,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.56572286,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}21\end{tabular}}}}%
    \put(0.63885243,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}22\end{tabular}}}}%
    \put(0.711982,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}23\end{tabular}}}}%
    \put(0.78511157,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}24\end{tabular}}}}%
    \put(0.03825239,0.04425277){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.02006375,0.09300581){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0,2\end{tabular}}}}%
    \put(0.02006375,0.14169636){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0,4\end{tabular}}}}%
    \put(0.02006375,0.1904494){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0,6\end{tabular}}}}%
    \put(0.02006375,0.23913995){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0,8\end{tabular}}}}%
    \put(0.03825239,0.28776799){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.02006375,0.33652103){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1,2\end{tabular}}}}%
    \put(0.02006375,0.38521158){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1,4\end{tabular}}}}%
    \put(0.02006375,0.43396462){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1,6\end{tabular}}}}%
    \put(0.02006375,0.48265517){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1,8\end{tabular}}}}%
    \put(0.03825239,0.53134571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{compilation_t_svg-tex.pdf}}%
    \put(0.89186824,0.36714795){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MA -O0\end{tabular}}}}%
    \put(0.89186824,0.336021){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MA -O1\end{tabular}}}}%
    \put(0.89186824,0.30489406){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MA -O2\end{tabular}}}}%
    \put(0.89186824,0.27382961){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a2hs -O0\end{tabular}}}}%
    \put(0.89186824,0.24270267){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a2hs -O1\end{tabular}}}}%
    \put(0.89186824,0.21157572){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a2hs -O2\end{tabular}}}}%
    \put(0.89186824,0.18044878){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Rocq\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/runtime_n_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'runtime_n_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{453.51496053bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56247265)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{runtime_n_svg-tex.pdf}}%
    \put(0.05581599,0.09081818){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}}%
    \put(0.12988312,0.08269267){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10\end{tabular}}}}}%
    \put(0.20401275,0.07444215){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}}%
    \put(0.27814238,0.06631664){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1000\end{tabular}}}}}%
    \put(0.35108444,0.05694106){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10000\end{tabular}}}}}%
    \put(0.42527658,0.04875305){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100000\end{tabular}}}}}%
    \put(0.49934371,0.04056504){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1000000\end{tabular}}}}}%
    \put(0.57347334,0.03243953){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10000000\end{tabular}}}}}%
    \put(0.6464154,0.02306394){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100000000\end{tabular}}}}}%
    \put(0.72054503,0.01481343){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1000000000\end{tabular}}}}}%
    \put(0.03162698,0.12119507){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.03162698,0.2032627){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0.02006375,0.28526783){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0.02006375,0.36727295){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}15\end{tabular}}}}%
    \put(0.02006375,0.44934058){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.02006375,0.53134571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{runtime_n_svg-tex.pdf}}%
    \put(0.89186824,0.36714795){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MA -O0\end{tabular}}}}%
    \put(0.89186824,0.336021){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MA -O1\end{tabular}}}}%
    \put(0.89186824,0.30489406){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MA -O2\end{tabular}}}}%
    \put(0.89186824,0.27382961){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a2hs -O0\end{tabular}}}}%
    \put(0.89186824,0.24270267){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a2hs -O1\end{tabular}}}}%
    \put(0.89186824,0.21157572){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a2hs -O2\end{tabular}}}}%
    \put(0.89186824,0.18044878){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Rocq\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/runtime_t_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'runtime_t_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{453.51496053bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56247265)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{runtime_t_svg-tex.pdf}}%
    \put(0.05387837,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}14\end{tabular}}}}%
    \put(0.12700794,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}15\end{tabular}}}}%
    \put(0.20013751,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}16\end{tabular}}}}%
    \put(0.27326708,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}17\end{tabular}}}}%
    \put(0.34639665,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}18\end{tabular}}}}%
    \put(0.41952622,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}19\end{tabular}}}}%
    \put(0.49265579,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.56572286,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}21\end{tabular}}}}%
    \put(0.63885243,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}22\end{tabular}}}}%
    \put(0.711982,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}23\end{tabular}}}}%
    \put(0.78511157,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}24\end{tabular}}}}%
    \put(0.03825239,0.04425277){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.02006375,0.10519407){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0,2\end{tabular}}}}%
    \put(0.02006375,0.16607288){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0,4\end{tabular}}}}%
    \put(0.02006375,0.22695168){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0,6\end{tabular}}}}%
    \put(0.02006375,0.28776799){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0,8\end{tabular}}}}%
    \put(0.03825239,0.34870929){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.02006375,0.4095881){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1,2\end{tabular}}}}%
    \put(0.02006375,0.4704669){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1,4\end{tabular}}}}%
    \put(0.02006375,0.53134571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1,6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{runtime_t_svg-tex.pdf}}%
    \put(0.89186824,0.36714795){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MA -O0\end{tabular}}}}%
    \put(0.89186824,0.336021){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MA -O1\end{tabular}}}}%
    \put(0.89186824,0.30489406){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MA -O2\end{tabular}}}}%
    \put(0.89186824,0.27382961){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a2hs -O0\end{tabular}}}}%
    \put(0.89186824,0.24270267){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a2hs -O1\end{tabular}}}}%
    \put(0.89186824,0.21157572){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a2hs -O2\end{tabular}}}}%
    \put(0.89186824,0.18044878){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Rocq\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/translation_n_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'translation_n_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{453.51496053bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56247265)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{translation_n_svg-tex.pdf}}%
    \put(0.0624414,0.09081818){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}}%
    \put(0.13632102,0.08269267){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10\end{tabular}}}}}%
    \put(0.21026314,0.07444215){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}}%
    \put(0.28420526,0.06631664){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1000\end{tabular}}}}}%
    \put(0.35695981,0.05694106){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10000\end{tabular}}}}}%
    \put(0.43096444,0.04875305){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100000\end{tabular}}}}}%
    \put(0.50478155,0.04056504){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1000000\end{tabular}}}}}%
    \put(0.57878617,0.03243953){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10000000\end{tabular}}}}}%
    \put(0.65154072,0.02306394){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100000000\end{tabular}}}}}%
    \put(0.72548284,0.01481343){\rotatebox{44.9}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1000000000\end{tabular}}}}}%
    \put(0.03825239,0.12119507){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.02006375,0.16226014){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0,2\end{tabular}}}}%
    \put(0.02006375,0.2032627){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0,4\end{tabular}}}}%
    \put(0.02006375,0.24426527){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0,6\end{tabular}}}}%
    \put(0.02006375,0.28526783){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0,8\end{tabular}}}}%
    \put(0.03825239,0.32627039){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.02006375,0.36727295){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1,2\end{tabular}}}}%
    \put(0.02006375,0.40833802){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1,4\end{tabular}}}}%
    \put(0.02006375,0.44934058){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1,6\end{tabular}}}}%
    \put(0.02006375,0.49034315){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1,8\end{tabular}}}}%
    \put(0.03825239,0.53134571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{translation_n_svg-tex.pdf}}%
    \put(0.89680605,0.30489406){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MAlonzo\end{tabular}}}}%
    \put(0.89680605,0.27382961){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}agda2hs\end{tabular}}}}%
    \put(0.89680605,0.24270267){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Rocq\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/translation_t_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'translation_t_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{453.51496053bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56247265)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{translation_t_svg-tex.pdf}}%
    \put(0.05387837,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}14\end{tabular}}}}%
    \put(0.12744547,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}15\end{tabular}}}}%
    \put(0.20107507,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}16\end{tabular}}}}%
    \put(0.27470467,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}17\end{tabular}}}}%
    \put(0.34833427,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}18\end{tabular}}}}%
    \put(0.42196387,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}19\end{tabular}}}}%
    \put(0.49559347,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.56916057,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}21\end{tabular}}}}%
    \put(0.64279017,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}22\end{tabular}}}}%
    \put(0.71641978,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}23\end{tabular}}}}%
    \put(0.79004938,0.01625102){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}24\end{tabular}}}}%
    \put(0.03825239,0.04425277){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.02006375,0.11388212){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0,2\end{tabular}}}}%
    \put(0.02006375,0.18344897){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0,4\end{tabular}}}}%
    \put(0.02006375,0.25301581){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0,6\end{tabular}}}}%
    \put(0.02006375,0.32258266){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0,8\end{tabular}}}}%
    \put(0.03825239,0.39214951){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.02006375,0.46171636){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1,2\end{tabular}}}}%
    \put(0.02006375,0.53134571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1,4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{translation_t_svg-tex.pdf}}%
    \put(0.89680605,0.30489406){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MAlonzo\end{tabular}}}}%
    \put(0.89680605,0.27382961){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}agda2hs\end{tabular}}}}%
    \put(0.89680605,0.24270267){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Rocq\end{tabular}}}}%
  \end{picture}%
\endgroup%

